Leading singularities in Baikov representation and Feynman integrals with uniform transcendental weight

We provide a leading singularity analysis protocol in Baikov representation, for the searching of Feynman integrals with uniform transcendental (UT) weight. This approach is powered by the recent developments in rationalizing square roots and syzygy computations, and is particularly suitable for finding UT integrals with multiple mass scales. We demonstrate the power of our approach by determining the UT basis for a two-loop diagram with three external mass scales.

==> ancillary_files/letters.txt <==
{L[1] -> m11, L[2] -> m22, L[3] -> m33, L[4] -> s, L[5] -> t, L[6] -> m33 - s, L[7] -> m11 - t, L[8] -> m11*m33 - s*t, L[9] -> m11 + m33 - s - t, L[10] -> m11*m33 - m22*m33 + m22*s - s*t, L[11] -> (m11 - m22 + s + Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2])/(m11 - m22 + s - Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2]), L[12] -> (m22 - m33 + t + Sqrt[m22^2 - 2*m22*m33 + m33^2 - 2*m22*t - 2*m33*t + t^2])/(m22 - m33 + t - Sqrt[m22^2 - 2*m22*m33 + m33^2 - 2*m22*t - 2*m33*t + t^2]), L[13] -> m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2, L[14] -> m22^2 - 2*m22*m33 + m33^2 - 2*m22*t - 2*m33*t + t^2, L[15] -> (m11 - m22 - s + Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2])/(m11 - m22 - s - Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2]), L[16] -> (m22 - m33 - t + Sqrt[m22^2 - 2*m22*m33 + m33^2 - 2*m22*t - 2*m33*t + t^2])/(m22 - m33 - t - Sqrt[m22^2 - 2*m22*m33 + m33^2 - 2*m22*t - 2*m33*t + t^2]), L[17] -> (m22 - s - t - Sqrt[m22^2 - 4*m11*m33 - 2*m22*s + s^2 - 2*m22*t + 2*s*t + t^2])/(m22 - s - t + Sqrt[m22^2 - 4*m11*m33 - 2*m22*s + s^2 - 2*m22*t + 2*s*t + t^2]), L[18] -> m22^2 - 4*m11*m33 - 2*m22*s + s^2 - 2*m22*t + 2*s*t + t^2, L[19] -> (m22*m33 - m33*s + s*t - Sqrt[m22^2*m33^2 - 4*m11*m22*m33*s - 2*m22*m33^2*s + m33^2*s^2 + 2*m22*m33*s*t - 2*m33*s^2*t + s^2*t^2])/(m22*m33 - m33*s + s*t + Sqrt[m22^2*m33^2 - 4*m11*m22*m33*s - 2*m22*m33^2*s + m33^2*s^2 + 2*m22*m33*s*t - 2*m33*s^2*t + s^2*t^2]), L[20] -> m22^2*m33^2 - 4*m11*m22*m33*s - 2*m22*m33^2*s + m33^2*s^2 + 2*m22*m33*s*t - 2*m33*s^2*t + s^2*t^2, L[21] -> m11^2*m33 - m11*m22*m33 + m11*m33^2 + m11*m22*s - m11*m33*s - m11*m33*t + m22*m33*t - m11*s*t - m22*s*t - m33*s*t + s^2*t + s*t^2, L[22] -> (2*m11*m33 - m22*m33 + m22*s + m33*s - s^2 - m33*t - s*t + (m33 - s)*Sqrt[m22^2 - 4*m11*m33 - 2*m22*s + s^2 - 2*m22*t + 2*s*t + t^2])/(2*m11*m33 - m22*m33 + m22*s + m33*s - s^2 - m33*t - s*t - (m33 - s)*Sqrt[m22^2 - 4*m11*m33 - 2*m22*s + s^2 - 2*m22*t + 2*s*t + t^2]), L[23] -> (m11*m22 - m22^2 + m11*m33 + m22*m33 + m22*s - m33*s - m11*t + m22*t + s*t - Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2]*Sqrt[m22^2 - 2*m22*m33 + m33^2 - 2*m22*t - 2*m33*t + t^2])/(m11*m22 - m22^2 + m11*m33 + m22*m33 + m22*s - m33*s - m11*t + m22*t + s*t + Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2]*Sqrt[m22^2 - 2*m22*m33 + m33^2 - 2*m22*t - 2*m33*t + t^2]), L[24] -> (m22^2 - 2*m11*m33 - m22*m33 - m22*s + m33*s - 2*m22*t - m33*t + s*t + t^2 - Sqrt[m22^2 - 2*m22*m33 + m33^2 - 2*m22*t - 2*m33*t + t^2]*Sqrt[m22^2 - 4*m11*m33 - 2*m22*s + s^2 - 2*m22*t + 2*s*t + t^2])/(m22^2 - 2*m11*m33 - m22*m33 - m22*s + m33*s - 2*m22*t - m33*t + s*t + t^2 + Sqrt[m22^2 - 2*m22*m33 + m33^2 - 2*m22*t - 2*m33*t + t^2]*Sqrt[m22^2 - 4*m11*m33 - 2*m22*s + s^2 - 2*m22*t + 2*s*t + t^2]), L[25] -> (m11*m22 - m22^2 + 2*m11*m33 + m11*s + 2*m22*s - s^2 - m11*t + m22*t - s*t - Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2]*Sqrt[m22^2 - 4*m11*m33 - 2*m22*s + s^2 - 2*m22*t + 2*s*t + t^2])/(m11*m22 - m22^2 + 2*m11*m33 + m11*s + 2*m22*s - s^2 - m11*t + m22*t - s*t + Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2]*Sqrt[m22^2 - 4*m11*m33 - 2*m22*s + s^2 - 2*m22*t + 2*s*t + t^2]), L[26] -> (m11*m22*m33 - m22^2*m33 + 2*m11*m22*s + m11*m33*s + 2*m22*m33*s - m33*s^2 - m11*s*t - m22*s*t + s^2*t - Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2]*Sqrt[m22^2*m33^2 - 4*m11*m22*m33*s - 2*m22*m33^2*s + m33^2*s^2 + 2*m22*m33*s*t - 2*m33*s^2*t + s^2*t^2])/(m11*m22*m33 - m22^2*m33 + 2*m11*m22*s + m11*m33*s + 2*m22*m33*s - m33*s^2 - m11*s*t - m22*s*t + s^2*t + Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2]*Sqrt[m22^2*m33^2 - 4*m11*m22*m33*s - 2*m22*m33^2*s + m33^2*s^2 + 2*m22*m33*s*t - 2*m33*s^2*t + s^2*t^2]), L[27] -> (2*m11*m22*m33 - m22^2*m33 + m22*m33^2 + m22*m33*s - m33^2*s - m22*m33*t + m22*s*t + 2*m33*s*t - s*t^2 - Sqrt[m22^2 - 2*m22*m33 + m33^2 - 2*m22*t - 2*m33*t + t^2]*Sqrt[m22^2*m33^2 - 4*m11*m22*m33*s - 2*m22*m33^2*s + m33^2*s^2 + 2*m22*m33*s*t - 2*m33*s^2*t + s^2*t^2])/(2*m11*m22*m33 - m22^2*m33 + m22*m33^2 + m22*m33*s - m33^2*s - m22*m33*t + m22*s*t + 2*m33*s*t - s*t^2 + Sqrt[m22^2 - 2*m22*m33 + m33^2 - 2*m22*t - 2*m33*t + t^2]*Sqrt[m22^2*m33^2 - 4*m11*m22*m33*s - 2*m22*m33^2*s + m33^2*s^2 + 2*m22*m33*s*t - 2*m33*s^2*t + s^2*t^2]), L[28] -> (m11*m22*m33^2 - 2*m11*m22*m33*s + m11*m33^2*s - m11*m33*s*t + m22*m33*s*t - m33*s^2*t + s^2*t^2 + (m11*m33 - s*t)*Sqrt[m22^2*m33^2 - 4*m11*m22*m33*s - 2*m22*m33^2*s + m33^2*s^2 + 2*m22*m33*s*t - 2*m33*s^2*t + s^2*t^2])/(m11*m22*m33^2 - 2*m11*m22*m33*s + m11*m33^2*s - m11*m33*s*t + m22*m33*s*t - m33*s^2*t + s^2*t^2 - (m11*m33 - s*t)*Sqrt[m22^2*m33^2 - 4*m11*m22*m33*s - 2*m22*m33^2*s + m33^2*s^2 + 2*m22*m33*s*t - 2*m33*s^2*t + s^2*t^2]), L[29] -> (m11^2*m33 - 2*m11*m22*m33 + m22^2*m33 + m11*m22*s - m22^2*s - m11*m33*s - m22*m33*s + m22*s^2 - m11*s*t + m22*s*t + s^2*t + Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2]*(m11*m33 - m22*m33 + m22*s - s*t))/(m11^2*m33 - 2*m11*m22*m33 + m22^2*m33 + m11*m22*s - m22^2*s - m11*m33*s - m22*m33*s + m22*s^2 - m11*s*t + m22*s*t + s^2*t - Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2]*(m11*m33 - m22*m33 + m22*s - s*t)), L[30] -> (m11*m22^2 - 2*m11*m22*m33 + m11*m33^2 - m11*m22*t - m22^2*t - m11*m33*t + m22*m33*t + m22*s*t - m33*s*t + m22*t^2 + s*t^2 + (m11*m22 - m11*m33 - m22*t + s*t)*Sqrt[m22^2 - 2*m22*m33 + m33^2 - 2*m22*t - 2*m33*t + t^2])/(m11*m22^2 - 2*m11*m22*m33 + m11*m33^2 - m11*m22*t - m22^2*t - m11*m33*t + m22*m33*t + m22*s*t - m33*s*t + m22*t^2 + s*t^2 - (m11*m22 - m11*m33 - m22*t + s*t)*Sqrt[m22^2 - 2*m22*m33 + m33^2 - 2*m22*t - 2*m33*t + t^2])}

==> ancillary_files/matrixSqrt.txt <==
{{1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, Sqrt[(-m11 + m22)^2 - 2*(m11 + m22)*s + s^2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, Sqrt[m33^2 + (m22 - t)^2 - 2*m33*(m22 + t)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, Sqrt[m22^2 + (m11 - s)^2 - 2*m22*(m11 + s)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Sqrt[m22^2 + (m33 - t)^2 - 2*m22*(m33 + t)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Sqrt[m11^2 + (m22 - s)^2 - 2*m11*(m22 + s)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Sqrt[m22^2 + (m33 - t)^2 - 2*m22*(m33 + t)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Sqrt[m11^2 + (m22 - s)^2 - 2*m11*(m22 + s)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Sqrt[m22^2 - 2*m22*m33 + m33^2 - 2*m22*t - 2*m33*t + t^2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Sqrt[m22^2 - 4*m11*m33 - 2*m22*s + s^2 - 2*m22*t + 2*s*t + t^2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2], 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2], 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2], 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Sqrt[m22^2*m33^2 - 4*m11*m22*m33*s - 2*m22*m33^2*s + m33^2*s^2 + 2*m22*m33*s*t - 2*m33*s^2*t + s^2*t^2], 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Sqrt[m11^2 - 2*m11*m22 + m22^2 - 2*m11*s - 2*m22*s + s^2], 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1}}

==> ancillary_files/preUT.txt <==
{ep^2*s*G[1, {0, 0, 2, 0, 0, 2, 1, 0, 0}], ep^2*m33*G[1, {0, 0, 2, 0, 2, 0, 1, 0, 0}], ep^2*m11*G[1, {0, 2, 0, 0, 0, 2, 1, 0, 0}], ep^2*t*G[1, {0, 2, 0, 0, 2, 0, 1, 0, 0}], ep^2*m22*G[1, {0, 2, 0, 2, 0, 0, 1, 0, 0}], ep^3*G[1, {0, 2, 0, 1, 0, 1, 1, 0, 0}], -(ep^2*(3*ep*m11*G[1, {0, 2, 0, 1, 0, 1, 1, 0, 0}] + 3*ep*m22*G[1, {0, 2, 0, 1, 0, 1, 1, 0, 0}] - 3*ep*s*G[1, {0, 2, 0, 1, 0, 1, 1, 0, 0}] - m11*m22*G[1, {0, 2, 0, 1, 0, 1, 2, 0, 0}]))/2, ep^3*G[1, {0, 2, 0, 1, 1, 0, 1, 0, 0}], -(ep^2*(3*ep*m22*G[1, {0, 2, 0, 1, 1, 0, 1, 0, 0}] - 3*ep*m33*G[1, {0, 2, 0, 1, 1, 0, 1, 0, 0}] + 3*ep*t*G[1, {0, 2, 0, 1, 1, 0, 1, 0, 0}] - m22*t*G[1, {0, 2, 0, 1, 1, 0, 2, 0, 0}]))/2, ep^3*G[1, {0, 1, 1, 0, 0, 2, 1, 0, 0}], -(ep^2*(3*ep*m11*G[1, {0, 1, 1, 0, 0, 2, 1, 0, 0}] - 3*ep*m22*G[1, {0, 1, 1, 0, 0, 2, 1, 0, 0}] + 3*ep*s*G[1, {0, 1, 1, 0, 0, 2, 1, 0, 0}] - m11*s*G[1, {0, 1, 1, 0, 0, 2, 2, 0, 0}]))/2, ep^3*G[1, {0, 1, 1, 0, 2, 0, 1, 0, 0}], (ep^2*(3*ep*m22*G[1, {0, 1, 1, 0, 2, 0, 1, 0, 0}] - 3*ep*m33*G[1, {0, 1, 1, 0, 2, 0, 1, 0, 0}] - 3*ep*t*G[1, {0, 1, 1, 0, 2, 0, 1, 0, 0}] + m33*t*G[1, {0, 1, 1, 0, 2, 0, 2, 0, 0}]))/2, ep^2*(-1 + 2*ep)^2*G[1, {0, 1, 1, 1, 0, 1, 0, 0, 0}], ep^2*(-1 + 2*ep)^2*G[1, {0, 1, 1, 1, 1, 0, 0, 0, 0}], ep^2*(-1 + 2*ep)*(-1 + 3*ep)*G[1, {1, 0, 0, 1, 1, 0, 1, 0, 0}], ep^2*(-1 + 2*ep)*(-1 + 3*ep)*G[1, {1, 0, 1, 0, 1, 0, 1, 0, 0}], ep^2*(-1 + 2*ep)^2*G[1, {1, 0, 1, 1, 0, 1, 0, 0, 0}], ep^2*(-1 + 2*ep)^2*G[1, {1, 0, 1, 1, 1, 0, 0, 0, 0}], ep^2*(-1 + 2*ep)*(-1 + 3*ep)*G[1, {1, 1, 0, 0, 1, 0, 1, 0, 0}], ep^3*G[1, {1, 1, 0, 2, 0, 0, 1, 0, 0}], (ep^2*(3*ep*m11*G[1, {1, 1, 0, 2, 0, 0, 1, 0, 0}] - 3*ep*m22*G[1, {1, 1, 0, 2, 0, 0, 1, 0, 0}] - 3*ep*s*G[1, {1, 1, 0, 2, 0, 0, 1, 0, 0}] + m22*s*G[1, {1, 1, 0, 2, 0, 0, 2, 0, 0}]))/2, ep^2*(-1 + 2*ep)^2*G[1, {1, 1, 0, 1, 0, 1, 0, 0, 0}], ep^2*(-1 + 2*ep)^2*G[1, {1, 1, 0, 1, 1, 0, 0, 0, 0}], ep^3*(-1 + 2*ep)*(m33 - s)*G[1, {0, 1, 0, 1, 1, 1, 1, 0, 0}], ep^4*(m11 + m33 - s - t)*G[1, {0, 1, 1, 0, 1, 1, 1, 0, 0}], -2*ep^3*m22*(m11 - t)*G[1, {0, 2, 1, 0, 1, 1, 1, 0, 0}], ep^4*G[1, {0, 1, 1, 1, 0, 1, 1, 0, 0}], ep^4*G[1, {0, 1, 1, 1, 1, 0, 1, 0, 0}], ep^4*(m33 - s)*G[1, {1, 0, 1, 1, 1, 0, 1, 0, 0}], ep^4*G[1, {1, 1, 0, 1, 0, 1, 1, 0, 0}], -(ep^3*m11*(m33 - s)*G[1, {2, 1, 0, 1, 1, 0, 1, 0, 0}]), -(ep^3*m11*G[1, {1, 2, 0, 1, 1, 0, 1, 0, 0}]), -(ep^3*m33*G[1, {1, 1, 0, 2, 1, 0, 1, 0, 0}]), -(ep^3*m33*(m11 - t)*G[1, {1, 1, 0, 1, 2, 0, 1, 0, 0}]), ep^3*(m11*m33 - s*t)*G[1, {1, 1, 0, 1, 1, 0, 2, 0, 0}], ep^4*G[1, {1, 1, 0, 1, 1, 0, 1, 0, 0}], ep^3*(-1 + 2*ep)*G[1, {1, 1, 1, 0, 1, 0, 1, 0, 0}], ep^3*(m11*m33 - s*t)*G[1, {1, 1, 1, 0, 2, 0, 1, 0, 0}], (ep^3*m33*(-2*ep*G[1, {1, 1, 1, 1, 1, 1, 0, 0, 0}] + s*G[1, {1, 1, 1, 2, 1, 1, 0, 0, 0}]))/2, ep^4*(m33 - s)*G[1, {1, 1, 1, 1, 1, 1, 0, 0, 0}], ep^4*(m11*m33 - m22*m33 + m22*s - s*t)*G[1, {0, 1, 1, 1, 1, 1, 1, 0, 0}], ep^4*s*(m11 - t)*G[1, {1, 1, 0, 1, 1, 1, 1, 0, 0}], ep^4*G[1, {1, 1, 1, 1, 1, 0, 1, 0, 0}], (ep^4*(-(m33*G[1, {0, 1, 1, 1, 1, 1, 1, 0, 0}]) + s*G[1, {1, 1, 1, 1, 1, 1, 1, -1, 0}]))/2, -(ep^4*(m33 - s)*(m11*G[1, {1, 1, 1, 0, 1, 1, 1, 0, 0}] + m22*G[1, {1, 1, 1, 1, 1, 0, 1, 0, 0}] - s*G[1, {1, 1, 1, 1, 1, 1, 1, 0, -1}]))/3, -(ep^4*s*(-(m11*m33) + s*t)*G[1, {1, 1, 1, 1, 1, 1, 1, 0, 0}])}

==> ancillary_files/readme.txt <==
This is the UT example, double box with three external masses and massless internal propagators:


***************************************************************************

			Loop configuration, 10.26.2020

***************************************************************************


Propagators=#^2&/@{l1,l1-k1,l1-k1-k2,l2+k1+k2,l2+k1+k2+k3,l2,l1+l2,l1-k1-k2-k3,l2+k1};

Kinematics={k1^2->m11,k2^2->m22,k3^2->m33,k1 k2->(s-m11-m22)/2,k2 k3->(t-m22-m33)/2,k1 k3->1/2 (u-m11-m33)/.u->m11+m22+m33-s-t};

Christoph Dlapa, Xiaodi Li and Yang Zhang

1 File "IndLetters.txt" contains the 30 independent letters.
2 File "cMatrixList.txt" contains the 47*47 constant matrices in the letter decomposition of the DE matrix, hence there are totally 30 matrices.

The original complete list of UTs is divided into the product of a matrix containing all the square roots and a list of pre-UTs, s.t. there are no square roots left in the pre-UTs

3 File "preUT.txt" contains the list of these pre-UTs.
4 File "matrixSqrt.txt" contains all square roots appearing in original UTs.
